Bayesian Joint Matrix Decomposition for Data Integration with Heterogeneous Noise

Matrix decomposition is a popular and fundamental approach in machine learning and data mining. It has been successfully applied into various fields. Most matrix decomposition methods focus on decomposing a data matrix from one single source. However, it is common that data are from different sources with heterogeneous noise. A few of matrix decomposition methods have been extended for such multi-view data integration and pattern discovery. While only few methods were designed to consider the heterogeneity of noise in such multi-view data for data integration explicitly. To this end, we propose a joint matrix decomposition framework (BJMD), which models the heterogeneity of noise by Gaussian distribution in a Bayesian framework. We develop two algorithms to solve this model: one is a variational Bayesian inference algorithm, which makes full use of the posterior distribution; and another is a maximum a posterior algorithm, which is more scalable and can be easily paralleled. Extensive experiments on synthetic and real-world datasets demonstrate that BJMD considering the heterogeneity of noise is superior or competitive to the state-of-the-art methods.

==> BJMDv5 - arXiv/journal_abbreviations_ieee.txt <==
Canadian Journal of Electrical and Computer Engineering = Canadian J. Elect. Comput. Eng.
China Communications Magazine = China Commun.
Computer = Computer
Proceedings of the {IEEE} = Proc. {IEEE}
Today's Engineer = Today's Engineer
{IEEE/ACM} Transactions on Audio, Speech, and Language Processing = {IEEE/ACM} Trans. Audio, Speech, Language Process.
{IEEE/ACM} Transactions on Computational Biology and Bioinformatics = {IEEE/ACM} Trans. Comput. Biol. Bioinformatics
{IEEE/ACM} Transactions on Networking = {IEEE/ACM} Trans. Netw.
{IEEE/ASME} Journal of Microelectromechanical Systems = J. Microelectromech. Syst.
{IEEE/ASME} Transactions on Mechatronics = {IEEE/ASME} Trans. Mechatronics
{IEEE/CAA} Journal of Automatica Sinica = {IEEE/CAA} J. Autom. Sinica
{IEEE/ECS} Electrochemical and Solid-State Letters = {IEEE/ECS} Electrochem. Solid-State Lett.
{IEEE/OSA} Journal of Display Technology = {IEEE/OSA} J. Display Technol.
{IEEE/OSA} Journal of Lightwave Technology = J. Lightw. Technol.
{IEEE/TMS} Journal of Electronic Materials = {IEEE/TMS} J. Electron. Mater.
{IEEE} Access = {IEEE} Access
{IEEE} Aerospace and Electronics Systems Magazine = {IEEE} Aerosp. Electron. Syst. Mag.
{IEEE} Annals of the History of Computing = {IEEE} Ann. Hist. Comput.
{IEEE} Antennas and Propagation Magazine = {IEEE} Antennas Propag. Mag.
{IEEE} Antennas and Wireless Propagation Letters = {IEEE} Antennas Wireless Propag. Lett.
{IEEE} Circuits and Devices Magazine = {IEEE} Circuits Devices Mag.
{IEEE} Circuits and Systems Magazine = {IEEE} Circuits Syst. Mag.
{IEEE} Communications Letters = {IEEE} Commun. Lett.
{IEEE} Communications Magazine = {IEEE} Commun. Mag.
{IEEE} Communications Society Magazine = {IEEE} Commun. Soc. Mag.
{IEEE} Communications Surveys and Tutorials = {IEEE} Commun. Surveys Tuts.
{IEEE} Computational Intelligence Magazine = {IEEE} Comput. Intell. Mag.
{IEEE} Computational Science and Engineering Magazine = {IEEE} Comput. Sci. Eng. Mag.
{IEEE} Computer Applications in Power = {IEEE} Comput. Appl. Power
{IEEE} Computer Architecture Letters = {IEEE} Comput. Archit. Lett.
{IEEE} Computer Graphics and Applications = {IEEE} Comput. Graph. Appl.
{IEEE} Computing in Science and Engineering = {IEEE} Comput. Sci. Eng.
{IEEE} Concurrency = {IEEE} Concurrency
{IEEE} Control Systems Magazine = {IEEE} Control Syst. Mag.
{IEEE} Design \&\ Test = {IEEE} Des. Test
{IEEE} Design and Test of Computers = {IEEE} Des. Test. Comput.
{IEEE} Distributed Systems Online = {IEEE} Distrib. Syst. Online
{IEEE} Electrical Insulation Magazine = {IEEE} Electr. Insul. Mag.
{IEEE} Electrification Magazine = {IEEE} Electrific. Mag.
{IEEE} ElectroTechnology Review = {IEEE} ElectroTechnol. Rev.
{IEEE} Electromagnetic Compatibility Magazine = {IEEE} Electromagn. Compat.
{IEEE} Electron Device Letters = {IEEE} Electron Device Lett.
{IEEE} Embedded Systems Letters = {IEEE} Embedded Syst. Lett.
{IEEE} Engineering Management Review = {IEEE} Eng. Manag. Rev.
{IEEE} Engineering in Medicine and Biology Magazine = {IEEE} Eng. Med. Biol. Mag.
{IEEE} Expert = {IEEE} Expert
{IEEE} Geoscience and Remote Sensing Letters = {IEEE} Geosci. Remote Sens. Lett.
{IEEE} Geoscience and Remote Sensing Magazine = {IEEE} Geosci. Remote Sens. Mag.
{IEEE} Industrial Electronics Magazine = {IEEE} Ind. Electron. Mag.
{IEEE} Industry Applications Magazine = {IEEE} Ind. Appl. Mag.
{IEEE} Instrumentation and Measurement Magazine = {IEEE} Instrum. Meas. Mag.
{IEEE} Intelligent Systems = {IEEE} Intell. Syst.
{IEEE} Intelligent Transportation Systems Magazine = {IEEE} Intell. Transp. Syst. Mag.
{IEEE} Internet Computing = {IEEE} Internet Comput.
{IEEE} Internet of Things Journal = {IEEE} Internet Things J.
{IEEE} Journal of Biomedical and Health Informatics = {IEEE} J. Biomed. Health Inform.
{IEEE} Journal of Electron Devices Society = {IEEE} J. Electron Devices Soc.
{IEEE} Journal of Microelectromechanical Systems = J. Microelectromech. Syst.
{IEEE} Journal of Oceanic Engineering = {IEEE} J. Ocean. Eng.
{IEEE} Journal of Optical Communications and Networking = {IEEE} J. Opt. Commun. Netw.
{IEEE} Journal of Photovoltaics = {IEEE} J. Photovolt.
{IEEE} Journal of Product Safety Engineering = {IEEE} J. Product Safety Eng.
{IEEE} Journal of Quantum Electronics = {IEEE} J. Quantum Electron.
{IEEE} Journal of Robotics and Automation = {IEEE} J. Robot. Autom.
{IEEE} Journal of Selected Topics in Applied Earth Observations and Remote Sensing = {IEEE} J. Sel. Topics Appl. Earth Observ. Remote Sens.
{IEEE} Journal of Selected Topics in Quantum Electronics = {IEEE} J. Sel. Topics Quantum Electron.
{IEEE} Journal of Selected Topics in Signal Processing = {IEEE} J. Sel. Topics Signal Process.
{IEEE} Journal of Solid-State Circuits = {IEEE} J. Solid-State Circuits
{IEEE} Journal of Translational Engineering in Health and Medicine = {IEEE} J. Transl. Eng. Health Med.
{IEEE} Journal on Exploratory Solid-State Computational Devices and Circuits = {IEEE} J. Explor. Solid-State Computat. Devices Circuits
{IEEE} Journal on Multiscale and Multiphysics Computational Techniques = {IEEE} J. Multiscale and Multiphys. Comput. Techn.
{IEEE} Journal on Selected Areas in Communications = {IEEE} J. Sel. Areas Commun.
{IEEE} Journal on Technology in Computer Aided Design = {IEEE} J. Technol. Comput. Aided Design
{IEEE} Life Sciences Letters = {IEEE} Life Sci. Lett.
{IEEE} Magnetics Letters = {IEEE} Magn. Lett.
{IEEE} Micro = {IEEE} Micro
{IEEE} Microwave Magazine = {IEEE} Microw. Mag.
{IEEE} Microwave and Guided Wave Letters = {IEEE} Microw. Guided Wave Lett.
{IEEE} Microwave and Wireless Components Letters = {IEEE} Microw. Wireless Compon. Lett.
{IEEE} Multimedia = {IEEE} Multimedia
{IEEE} Nanotechnology Express = {IEEE} Nanotechnol. Express
{IEEE} Nanotechnology Magazine = {IEEE} Nanotechnol. Mag.
{IEEE} Network = {IEEE} Netw.
{IEEE} Personal Communications Magazine = {IEEE} Personal Commun. Mag.
{IEEE} Pervasive Computing = {IEEE} Pervasive Comput.
{IEEE} Photonics Journal = {IEEE} Photon. J.
{IEEE} Photonics Technology Letters = {IEEE} Photon. Technol. Lett.
{IEEE} Potentials = {IEEE} Potentials
{IEEE} Power Electronics Letters = {IEEE} Power Electron. Lett.
{IEEE} Power Electronics Magazine = {IEEE} Power Electron. Mag.
{IEEE} Power Engineering Review = {IEEE} Power Eng. Rev.
{IEEE} Power and Energy Magazine = {IEEE} Power Energy Mag.
{IEEE} Power and Energy Technology Systems Journal = {IEEE} Power Energy Technol. Syst. J.
{IEEE} Pulse = {IEEE} Pulse
{IEEE} Reviews in Biomedical Engineering = {IEEE} Rev. Biomed. Eng.
{IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje = {IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje
{IEEE} Robotics and Automation Letters = {IEEE} Robot. Autom. Lett.
{IEEE} Robotics and Automation Magazine = {IEEE} Robot. Autom. Mag.
{IEEE} Security and Privacy = {IEEE} Security Privacy
{IEEE} Sensors Journal = {IEEE} Sensors J.
{IEEE} Signal Processing Letters = {IEEE} Signal Process. Lett.
{IEEE} Signal Processing Magazine = {IEEE} Signal Process. Mag.
{IEEE} Software = {IEEE} Softw.
{IEEE} Solid-State Circuits Magazine = {IEEE} Solid-State Circuits Mag.
{IEEE} Spectrum = {IEEE} Spectr.
{IEEE} Sustainable Computing = {IEEE} Sustain. Comput.
{IEEE} Systems Journal = {IEEE} Syst. J.
{IEEE} Systems, Man, and Cybernetics Magazine = {IEEE} Syst., Man, Cybern. Mag.
{IEEE} Technology and Society Magazine = {IEEE} Technol. Soc. Mag.
{IEEE} Transactions on Acoustics, Speech, and Signal Processing = {IEEE} Trans. Acoust., Speech, Signal Process.
{IEEE} Transactions on Advanced Packaging = {IEEE} Trans. Adv. Packag.
{IEEE} Transactions on Aeronautical and Navigational Electronics = {IEEE} Trans. Aeronaut. Navig. Electron.
{IEEE} Transactions on Aerospace = {IEEE} Trans. Aerosp.
{IEEE} Transactions on Aerospace and Electronic Systems = {IEEE} Trans. Aerosp. Electron. Syst.
{IEEE} Transactions on Aerospace and Navigational Electronics = {IEEE} Trans. Aerosp. Navig. Electron.
{IEEE} Transactions on Affective Computing = {IEEE} Trans. Affect. Comput.
{IEEE} Transactions on Airborne Electronics = {IEEE} Trans. Airborne Electron.
{IEEE} Transactions on Antennas and Propagation = {IEEE} Trans. Antennas Propag.
{IEEE} Transactions on Applications and Industry = {IEEE} Trans. Appl. Ind.
{IEEE} Transactions on Applied Superconductivity = {IEEE} Trans. Appl. Supercond.
{IEEE} Transactions on Audio = {IEEE} Trans. Audio
{IEEE} Transactions on Audio and Electroacoustics = {IEEE} Trans. Audio Electroacoust.
{IEEE} Transactions on Audio, Speech, and Language Processing = {IEEE} Audio, Speech, Language Process.
{IEEE} Transactions on Automatic Control = {IEEE} Trans. Autom. Control
{IEEE} Transactions on Automation Science and Engineering = {IEEE} Trans. Autom. Sci. Eng.
{IEEE} Transactions on Autonomous Mental Development = {IEEE} Trans. Auton. Mental Develop.
{IEEE} Transactions on Big Data = {IEEE} Trans. Big Data
{IEEE} Transactions on Bio-Medical Electronics = {IEEE} Trans. Bio-Med. Electron.
{IEEE} Transactions on Biomedical Circuits and Systems = {IEEE} Trans. Biomed. Circuits Syst.
{IEEE} Transactions on Biomedical Engineering = {IEEE} Trans. Biomed. Eng.
{IEEE} Transactions on Broadcast and Television Receivers = {IEEE} Trans. Broadcast Television Receivers
{IEEE} Transactions on Broadcasting = {IEEE} Trans. Broadcast.
{IEEE} Transactions on Circuit Theory = {IEEE} Trans. Circuit Theory
{IEEE} Transactions on Circuits and Systems = {IEEE} Trans. Circuits Syst.
{IEEE} Transactions on Circuits and Systems for Video Technology = {IEEE} Trans. Circuits Syst. Video Technol.
{IEEE} Transactions on Circuits and Systems---Part {II}: Analog and Digital Signal Processing = {IEEE} Trans. Circuits Syst. {II}
{IEEE} Transactions on Circuits and Systems---Part {II}: Express Briefs = {IEEE} Trans. Circuits Syst. {II}
{IEEE} Transactions on Circuits and Systems---Part {I}: Fundamental Theory and Applications = {IEEE} Trans. Circuits Syst. {I}
{IEEE} Transactions on Circuits and Systems---Part {I}: Regular Papers = {IEEE} Trans. Circuits Syst. {I}
{IEEE} Transactions on Cloud Computing = {IEEE} Trans. on Cloud Comput.
{IEEE} Transactions on Cognitive Communications and Networking = {IEEE} Trans. on Cogn. Commun. Netw.
{IEEE} Transactions on Cognitive and Developmental Systems = {IEEE} Trans. Cogn. Develop. Syst.
{IEEE} Transactions on Communication Technology = {IEEE} Trans. Commun. Technol.
{IEEE} Transactions on Communications = {IEEE} Trans. Commun.
{IEEE} Transactions on Component Parts = {IEEE} Trans. Compon. Parts
{IEEE} Transactions on Components and Packaging Technologies = {IEEE} Trans. Compon. Packag. Technol.
{IEEE} Transactions on Components and Packaging Technology = {IEEE} Trans. Compon. Packag. Technol.
{IEEE} Transactions on Components, Hybrids and Manufacturing Technology = {IEEE} Trans. Compon., Hybrids, Manuf. Technol.
{IEEE} Transactions on Components, Packaging and Manufacturing Technology = {IEEE} Trans. Compon. Packag. Manuf. Technol.
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {A} = {IEEE} Trans. Compon., Packag., Manuf. Technol. {A}
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {B}: Advanced Packaging = {IEEE} Trans. Compon., Packag., Manuf. Technol. {B}
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {C}: Manufacturing = {IEEE} Trans. Compon., Packag., Manuf. Technol. {C}
{IEEE} Transactions on Computational Intelligence and {AI} in Games = {IEEE} Trans. Comput. Intell. {AI} in Games
{IEEE} Transactions on Computational Social Systems = {IEEE} Trans. Comput. Social Syst.
{IEEE} Transactions on Computer-Aided Design of Integrated Circuits and Systems = {IEEE} Trans. Comput.-Aided Design Integr. Circuits Syst.
{IEEE} Transactions on Computers = {IEEE} Trans. Comput.
{IEEE} Transactions on Consumer Electronics = {IEEE} Trans. Consum. Electron.
{IEEE} Transactions on Control Systems Technology = {IEEE} Trans. Control Syst. Technol.
{IEEE} Transactions on Control of Network Systems = {IEEE} Trans. Control Netw. Syst.
{IEEE} Transactions on Cybernetics = {IEEE} Trans. Cybern.
{IEEE} Transactions on Dependable and Secure Computing = {IEEE} Trans. Depend. Sec. Comput.
{IEEE} Transactions on Device and Materials Reliability = {IEEE} Trans. Device Mater. Rel.
{IEEE} Transactions on Dielectrics and Electrical Insulation = {IEEE} Trans. Dielectr. Electr. Insul.
{IEEE} Transactions on Education = {IEEE} Trans. Educ.
{IEEE} Transactions on Electrical Insulation = {IEEE} Trans. Electr. Insul.
{IEEE} Transactions on Electromagnetic Compatibility = {IEEE} Trans. Electromagn. Compat.
{IEEE} Transactions on Electron Devices = {IEEE} Trans. Electron Devices
{IEEE} Transactions on Electronic Computers = {IEEE} Trans. Electron. Comput.
{IEEE} Transactions on Electronics Packaging Manufacturing = {IEEE} Trans. Electron. Packag. Manuf.
{IEEE} Transactions on Emerging Topics in Computing = {IEEE} Trans. Emerg. Topics Comput.
{IEEE} Transactions on Emerging and Selected Topics in Circuits and Systems = {IEEE} Trans. Emerg. Sel. Topics Circuits Syst.
{IEEE} Transactions on Emerging and Selected Topics in Power Electronics = {IEEE} Trans. Emerg. Sel. Topics Power Electron.
{IEEE} Transactions on Energy Conversion = {IEEE} Trans. Energy Convers.
{IEEE} Transactions on Engineering Management = {IEEE} Trans. Eng. Manag.
{IEEE} Transactions on Engineering Writing and Speech = {IEEE} Trans. Eng. Writing Speech
{IEEE} Transactions on Evolutionary Computation = {IEEE} Trans. Evol. Comput.
{IEEE} Transactions on Fuzzy Systems = {IEEE} Trans. Fuzzy Syst.
{IEEE} Transactions on Geoscience Electronics = {IEEE} Trans. Geosci. Electron.
{IEEE} Transactions on Geoscience and Remote Sensing = {IEEE} Trans. Geosci. Remote Sens.
{IEEE} Transactions on Haptics = {IEEE} Trans. Haptics
{IEEE} Transactions on Human Factors in Electronics = {IEEE} Trans. Hum. Factors Electron.
{IEEE} Transactions on Human-Machine Systems = {IEEE} Trans. Human-Mach. Syst.
{IEEE} Transactions on Image Processing = {IEEE} Trans. Image Process.
{IEEE} Transactions on Industrial Electronics = {IEEE} Trans. Ind. Electron.
{IEEE} Transactions on Industrial Electronics and Control Instrumentation = {IEEE} Trans. Ind. Electron. Contr. Instrum.
{IEEE} Transactions on Industrial Informatics = {IEEE} Trans. Ind. Informat.
{IEEE} Transactions on Industry Applications = {IEEE} Trans. Ind. Appl.
{IEEE} Transactions on Industry and General Applications = {IEEE} Trans. Ind. Gen. Appl.
{IEEE} Transactions on Information Forensics and Security = {IEEE} Trans. Inf. Forensics Security
{IEEE} Transactions on Information Technology in Biomedicine = {IEEE} Trans. Inf. Technol. Biomed.
{IEEE} Transactions on Information Theory = {IEEE} Trans. Inf. Theory
{IEEE} Transactions on Instrumentation and Measurement = {IEEE} Trans. Instrum. Meas.
{IEEE} Transactions on Intelligent Transportation Systems = {IEEE} Trans. Intell. Transp. Syst.
{IEEE} Transactions on Intelligent Vehicles = {IEEE} Trans. Intell. Veh.
{IEEE} Transactions on Knowledge and Data Engineering = {IEEE} Trans. Knowl. Data Eng.
{IEEE} Transactions on Learning Technologies = {IEEE} Trans. Learn. Technol.
{IEEE} Transactions on Magnetics = {IEEE} Trans. Magn.
{IEEE} Transactions on Man-Machine Systems = {IEEE} Trans. Man-Mach. Syst.
{IEEE} Transactions on Manufacturing Technology = {IEEE} Trans. Manuf. Technol.
{IEEE} Transactions on Medical Electronics = {IEEE} Trans. Med. Electron.
{IEEE} Transactions on Medical Imaging = {IEEE} Trans. Med. Imag.
{IEEE} Transactions on Microwave Theory and Techniques = {IEEE} Trans. Microw. Theory Techn.
{IEEE} Transactions on Military Electronics = {IEEE} Trans. Mil. Electron.
{IEEE} Transactions on Mobile Computing = {IEEE} Trans. Mobile Comput.
{IEEE} Transactions on Molecular, Biological and Multi-Scale Communications = {IEEE} Trans. Mol. Biol. Multi-Scale Commun.
{IEEE} Transactions on Multi-Scale Computing Systems = {IEEE} Trans. Multi-Scale Comput. Syst.
{IEEE} Transactions on Multimedia = {IEEE} Trans. Multimedia
{IEEE} Transactions on NanoBioscience = {IEEE} Trans. Nanobiosci.
{IEEE} Transactions on Nanotechnology = {IEEE} Trans. Nanotechnol.
{IEEE} Transactions on Network Science and Engineering = {IEEE} Trans. Netw. Sci. Eng.
{IEEE} Transactions on Network and Service Management = {IEEE} Trans. Netw. Service Manag.
{IEEE} Transactions on Neural Networks = {IEEE} Trans. Neural Netw.
{IEEE} Transactions on Neural Networks and Learning Systems = {IEEE} Trans. Neural Netw. Learn. Syst.
{IEEE} Transactions on Neural Systems and Rehabilitation Engineering = {IEEE} Trans. Neural Syst. Rehabil. Eng.
{IEEE} Transactions on Nuclear Science = {IEEE} Trans. Nucl. Sci.
{IEEE} Transactions on Parallel and Distributed Systems = {IEEE} Trans. Parallel Distrib. Syst.
{IEEE} Transactions on Parts, Hybrids and Packaging = {IEEE} Trans. Parts, Hybrids, Packag.
{IEEE} Transactions on Parts, Materials and Packaging = {IEEE} Trans. Parts, Mater., Packag.
{IEEE} Transactions on Pattern Analysis and Machine Intelligence = {IEEE} Trans. Pattern Anal. Mach. Intell.
{IEEE} Transactions on Plasma Science = {IEEE} Trans. Plasma Sci.
{IEEE} Transactions on Power Apparatus and Systems = {IEEE} Trans. Power App. Syst.
{IEEE} Transactions on Power Delivery = {IEEE} Trans. Power Del.
{IEEE} Transactions on Power Electronics = {IEEE} Trans. Power Electron.
{IEEE} Transactions on Power Systems = {IEEE} Trans. Power Syst.
{IEEE} Transactions on Professional Communication = {IEEE} Trans. Prof. Commun.
{IEEE} Transactions on Radio Frequency Interference = {IEEE} Trans. Radio Freq. Interference
{IEEE} Transactions on Rehabilitation Engineering = {IEEE} Trans. Rehabil. Eng.
{IEEE} Transactions on Reliability = {IEEE} Trans. Rel.
{IEEE} Transactions on Robotics = {IEEE} Trans. Robot.
{IEEE} Transactions on Robotics and Automation = {IEEE} Trans. Robot. Autom.
{IEEE} Transactions on Semiconductor Manufacturing = {IEEE} Trans. Semicond. Manuf.
{IEEE} Transactions on Services Computing = {IEEE} Trans. Serv. Comput.
{IEEE} Transactions on Signal Processing = {IEEE} Trans. Signal Process.
{IEEE} Transactions on Signal and Information Processing over Networks = {IEEE} Trans. Signal Inf. Process. Netw.
{IEEE} Transactions on Smart Grid = {IEEE} Trans. Smart Grid
{IEEE} Transactions on Software Engineering = {IEEE} Trans. Softw. Eng.
{IEEE} Transactions on Sonics and Ultrasonics = {IEEE} Trans. Sonics Ultrason.
{IEEE} Transactions on Speech and Audio Processing = {IEEE} Trans. Speech Audio Process.
{IEEE} Transactions on Sustainable Energy = {IEEE} Trans. Sustain. Energy
{IEEE} Transactions on Systems Science and Cybernetics = {IEEE} Trans. Syst. Sci. Cybern.
{IEEE} Transactions on Systems, Man, and Cybernetics = {IEEE} Trans. Syst., Man, Cybern.
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {A}: Systems and Humans = {IEEE} Trans. Syst., Man, Cybern. {A}
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {B}: Cybernetics = {IEEE} Trans. Syst., Man, Cybern. {B}
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {C}: Applications and Reviews = {IEEE} Trans. Syst., Man, Cybern. {C}
{IEEE} Transactions on Systems, Man, and Cybernetics: Systems = {IEEE} Trans. Syst., Man, Cybern., Syst.
{IEEE} Transactions on Terahertz Science and Technology = {IEEE} Trans. {THz} Sci. Technol.
{IEEE} Transactions on Transportation Electrification = {IEEE} Trans. Transport. Electrific.
{IEEE} Transactions on Ultrasonics Engineering = {IEEE} Trans. Ultrason. Eng.
{IEEE} Transactions on Ultrasonics, Ferroelectrics, and Frequency Control = {IEEE} Trans. Ultrason., Ferroelectr., Freq. Control
{IEEE} Transactions on Vehicular Communications = {IEEE} Trans. Veh. Commun.
{IEEE} Transactions on Vehicular Technology = {IEEE} Trans. Veh. Technol.
{IEEE} Transactions on Very Large Scale Integration ({VLSI}) Systems = {IEEE} Trans. {VLSI} Syst.
{IEEE} Transactions on Visualization and Computer Graphics = {IEEE} Trans. Vis. Comput. Graphics
{IEEE} Transactions on Wireless Communications = {IEEE} Trans. Wireless Commun.
{IEEE} Translation Journal on Magnetics in Japan = {IEEE} Transl. J. Magn. Jpn.
{IEEE} Vehicular Technology Magazine = {IEEE} Veh. Technol. Mag.
{IEEE} Wireless Communications = {IEEE} Wireless Commun.
{IEEE} Wireless Communications Letters = {IEEE} Wireless Commun. Lett.
{IEEE} {ASSP} Magazine = {IEEE} {ASSP} Mag.
{IEEE} {IT} Professional = {IEEE} {IT} Prof.
{IEEE} {RFIC} Journal = {IEEE} {RFIC} J.
{IEEE} {RFID} Journal = {IEEE} {RFID} J.
% None IEEE
Journal of Machine Learning Research = J. Machine Learning Research
Proceedings of the national academy of sciences = Nat'l Academy of Sciences
International Conference on Machine Learning = Proc. Int'l Conf. Machine Learning
ACM Transactions on Information Systems = ACM Trans. Information Systems


==> journal_abbreviations_ieee.txt <==
Canadian Journal of Electrical and Computer Engineering = Canadian J. Elect. Comput. Eng.
China Communications Magazine = China Commun.
Computer = Computer
Proceedings of the {IEEE} = Proc. {IEEE}
Today's Engineer = Today's Engineer
{IEEE/ACM} Transactions on Audio, Speech, and Language Processing = {IEEE/ACM} Trans. Audio, Speech, Language Process.
{IEEE/ACM} Transactions on Computational Biology and Bioinformatics = {IEEE/ACM} Trans. Comput. Biol. Bioinformatics
{IEEE/ACM} Transactions on Networking = {IEEE/ACM} Trans. Netw.
{IEEE/ASME} Journal of Microelectromechanical Systems = J. Microelectromech. Syst.
{IEEE/ASME} Transactions on Mechatronics = {IEEE/ASME} Trans. Mechatronics
{IEEE/CAA} Journal of Automatica Sinica = {IEEE/CAA} J. Autom. Sinica
{IEEE/ECS} Electrochemical and Solid-State Letters = {IEEE/ECS} Electrochem. Solid-State Lett.
{IEEE/OSA} Journal of Display Technology = {IEEE/OSA} J. Display Technol.
{IEEE/OSA} Journal of Lightwave Technology = J. Lightw. Technol.
{IEEE/TMS} Journal of Electronic Materials = {IEEE/TMS} J. Electron. Mater.
{IEEE} Access = {IEEE} Access
{IEEE} Aerospace and Electronics Systems Magazine = {IEEE} Aerosp. Electron. Syst. Mag.
{IEEE} Annals of the History of Computing = {IEEE} Ann. Hist. Comput.
{IEEE} Antennas and Propagation Magazine = {IEEE} Antennas Propag. Mag.
{IEEE} Antennas and Wireless Propagation Letters = {IEEE} Antennas Wireless Propag. Lett.
{IEEE} Circuits and Devices Magazine = {IEEE} Circuits Devices Mag.
{IEEE} Circuits and Systems Magazine = {IEEE} Circuits Syst. Mag.
{IEEE} Communications Letters = {IEEE} Commun. Lett.
{IEEE} Communications Magazine = {IEEE} Commun. Mag.
{IEEE} Communications Society Magazine = {IEEE} Commun. Soc. Mag.
{IEEE} Communications Surveys and Tutorials = {IEEE} Commun. Surveys Tuts.
{IEEE} Computational Intelligence Magazine = {IEEE} Comput. Intell. Mag.
{IEEE} Computational Science and Engineering Magazine = {IEEE} Comput. Sci. Eng. Mag.
{IEEE} Computer Applications in Power = {IEEE} Comput. Appl. Power
{IEEE} Computer Architecture Letters = {IEEE} Comput. Archit. Lett.
{IEEE} Computer Graphics and Applications = {IEEE} Comput. Graph. Appl.
{IEEE} Computing in Science and Engineering = {IEEE} Comput. Sci. Eng.
{IEEE} Concurrency = {IEEE} Concurrency
{IEEE} Control Systems Magazine = {IEEE} Control Syst. Mag.
{IEEE} Design \&\ Test = {IEEE} Des. Test
{IEEE} Design and Test of Computers = {IEEE} Des. Test. Comput.
{IEEE} Distributed Systems Online = {IEEE} Distrib. Syst. Online
{IEEE} Electrical Insulation Magazine = {IEEE} Electr. Insul. Mag.
{IEEE} Electrification Magazine = {IEEE} Electrific. Mag.
{IEEE} ElectroTechnology Review = {IEEE} ElectroTechnol. Rev.
{IEEE} Electromagnetic Compatibility Magazine = {IEEE} Electromagn. Compat.
{IEEE} Electron Device Letters = {IEEE} Electron Device Lett.
{IEEE} Embedded Systems Letters = {IEEE} Embedded Syst. Lett.
{IEEE} Engineering Management Review = {IEEE} Eng. Manag. Rev.
{IEEE} Engineering in Medicine and Biology Magazine = {IEEE} Eng. Med. Biol. Mag.
{IEEE} Expert = {IEEE} Expert
{IEEE} Geoscience and Remote Sensing Letters = {IEEE} Geosci. Remote Sens. Lett.
{IEEE} Geoscience and Remote Sensing Magazine = {IEEE} Geosci. Remote Sens. Mag.
{IEEE} Industrial Electronics Magazine = {IEEE} Ind. Electron. Mag.
{IEEE} Industry Applications Magazine = {IEEE} Ind. Appl. Mag.
{IEEE} Instrumentation and Measurement Magazine = {IEEE} Instrum. Meas. Mag.
{IEEE} Intelligent Systems = {IEEE} Intell. Syst.
{IEEE} Intelligent Transportation Systems Magazine = {IEEE} Intell. Transp. Syst. Mag.
{IEEE} Internet Computing = {IEEE} Internet Comput.
{IEEE} Internet of Things Journal = {IEEE} Internet Things J.
{IEEE} Journal of Biomedical and Health Informatics = {IEEE} J. Biomed. Health Inform.
{IEEE} Journal of Electron Devices Society = {IEEE} J. Electron Devices Soc.
{IEEE} Journal of Microelectromechanical Systems = J. Microelectromech. Syst.
{IEEE} Journal of Oceanic Engineering = {IEEE} J. Ocean. Eng.
{IEEE} Journal of Optical Communications and Networking = {IEEE} J. Opt. Commun. Netw.
{IEEE} Journal of Photovoltaics = {IEEE} J. Photovolt.
{IEEE} Journal of Product Safety Engineering = {IEEE} J. Product Safety Eng.
{IEEE} Journal of Quantum Electronics = {IEEE} J. Quantum Electron.
{IEEE} Journal of Robotics and Automation = {IEEE} J. Robot. Autom.
{IEEE} Journal of Selected Topics in Applied Earth Observations and Remote Sensing = {IEEE} J. Sel. Topics Appl. Earth Observ. Remote Sens.
{IEEE} Journal of Selected Topics in Quantum Electronics = {IEEE} J. Sel. Topics Quantum Electron.
{IEEE} Journal of Selected Topics in Signal Processing = {IEEE} J. Sel. Topics Signal Process.
{IEEE} Journal of Solid-State Circuits = {IEEE} J. Solid-State Circuits
{IEEE} Journal of Translational Engineering in Health and Medicine = {IEEE} J. Transl. Eng. Health Med.
{IEEE} Journal on Exploratory Solid-State Computational Devices and Circuits = {IEEE} J. Explor. Solid-State Computat. Devices Circuits
{IEEE} Journal on Multiscale and Multiphysics Computational Techniques = {IEEE} J. Multiscale and Multiphys. Comput. Techn.
{IEEE} Journal on Selected Areas in Communications = {IEEE} J. Sel. Areas Commun.
{IEEE} Journal on Technology in Computer Aided Design = {IEEE} J. Technol. Comput. Aided Design
{IEEE} Life Sciences Letters = {IEEE} Life Sci. Lett.
{IEEE} Magnetics Letters = {IEEE} Magn. Lett.
{IEEE} Micro = {IEEE} Micro
{IEEE} Microwave Magazine = {IEEE} Microw. Mag.
{IEEE} Microwave and Guided Wave Letters = {IEEE} Microw. Guided Wave Lett.
{IEEE} Microwave and Wireless Components Letters = {IEEE} Microw. Wireless Compon. Lett.
{IEEE} Multimedia = {IEEE} Multimedia
{IEEE} Nanotechnology Express = {IEEE} Nanotechnol. Express
{IEEE} Nanotechnology Magazine = {IEEE} Nanotechnol. Mag.
{IEEE} Network = {IEEE} Netw.
{IEEE} Personal Communications Magazine = {IEEE} Personal Commun. Mag.
{IEEE} Pervasive Computing = {IEEE} Pervasive Comput.
{IEEE} Photonics Journal = {IEEE} Photon. J.
{IEEE} Photonics Technology Letters = {IEEE} Photon. Technol. Lett.
{IEEE} Potentials = {IEEE} Potentials
{IEEE} Power Electronics Letters = {IEEE} Power Electron. Lett.
{IEEE} Power Electronics Magazine = {IEEE} Power Electron. Mag.
{IEEE} Power Engineering Review = {IEEE} Power Eng. Rev.
{IEEE} Power and Energy Magazine = {IEEE} Power Energy Mag.
{IEEE} Power and Energy Technology Systems Journal = {IEEE} Power Energy Technol. Syst. J.
{IEEE} Pulse = {IEEE} Pulse
{IEEE} Reviews in Biomedical Engineering = {IEEE} Rev. Biomed. Eng.
{IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje = {IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje
{IEEE} Robotics and Automation Letters = {IEEE} Robot. Autom. Lett.
{IEEE} Robotics and Automation Magazine = {IEEE} Robot. Autom. Mag.
{IEEE} Security and Privacy = {IEEE} Security Privacy
{IEEE} Sensors Journal = {IEEE} Sensors J.
{IEEE} Signal Processing Letters = {IEEE} Signal Process. Lett.
{IEEE} Signal Processing Magazine = {IEEE} Signal Process. Mag.
{IEEE} Software = {IEEE} Softw.
{IEEE} Solid-State Circuits Magazine = {IEEE} Solid-State Circuits Mag.
{IEEE} Spectrum = {IEEE} Spectr.
{IEEE} Sustainable Computing = {IEEE} Sustain. Comput.
{IEEE} Systems Journal = {IEEE} Syst. J.
{IEEE} Systems, Man, and Cybernetics Magazine = {IEEE} Syst., Man, Cybern. Mag.
{IEEE} Technology and Society Magazine = {IEEE} Technol. Soc. Mag.
{IEEE} Transactions on Acoustics, Speech, and Signal Processing = {IEEE} Trans. Acoust., Speech, Signal Process.
{IEEE} Transactions on Advanced Packaging = {IEEE} Trans. Adv. Packag.
{IEEE} Transactions on Aeronautical and Navigational Electronics = {IEEE} Trans. Aeronaut. Navig. Electron.
{IEEE} Transactions on Aerospace = {IEEE} Trans. Aerosp.
{IEEE} Transactions on Aerospace and Electronic Systems = {IEEE} Trans. Aerosp. Electron. Syst.
{IEEE} Transactions on Aerospace and Navigational Electronics = {IEEE} Trans. Aerosp. Navig. Electron.
{IEEE} Transactions on Affective Computing = {IEEE} Trans. Affect. Comput.
{IEEE} Transactions on Airborne Electronics = {IEEE} Trans. Airborne Electron.
{IEEE} Transactions on Antennas and Propagation = {IEEE} Trans. Antennas Propag.
{IEEE} Transactions on Applications and Industry = {IEEE} Trans. Appl. Ind.
{IEEE} Transactions on Applied Superconductivity = {IEEE} Trans. Appl. Supercond.
{IEEE} Transactions on Audio = {IEEE} Trans. Audio
{IEEE} Transactions on Audio and Electroacoustics = {IEEE} Trans. Audio Electroacoust.
{IEEE} Transactions on Audio, Speech, and Language Processing = {IEEE} Audio, Speech, Language Process.
{IEEE} Transactions on Automatic Control = {IEEE} Trans. Autom. Control
{IEEE} Transactions on Automation Science and Engineering = {IEEE} Trans. Autom. Sci. Eng.
{IEEE} Transactions on Autonomous Mental Development = {IEEE} Trans. Auton. Mental Develop.
{IEEE} Transactions on Big Data = {IEEE} Trans. Big Data
{IEEE} Transactions on Bio-Medical Electronics = {IEEE} Trans. Bio-Med. Electron.
{IEEE} Transactions on Biomedical Circuits and Systems = {IEEE} Trans. Biomed. Circuits Syst.
{IEEE} Transactions on Biomedical Engineering = {IEEE} Trans. Biomed. Eng.
{IEEE} Transactions on Broadcast and Television Receivers = {IEEE} Trans. Broadcast Television Receivers
{IEEE} Transactions on Broadcasting = {IEEE} Trans. Broadcast.
{IEEE} Transactions on Circuit Theory = {IEEE} Trans. Circuit Theory
{IEEE} Transactions on Circuits and Systems = {IEEE} Trans. Circuits Syst.
{IEEE} Transactions on Circuits and Systems for Video Technology = {IEEE} Trans. Circuits Syst. Video Technol.
{IEEE} Transactions on Circuits and Systems---Part {II}: Analog and Digital Signal Processing = {IEEE} Trans. Circuits Syst. {II}
{IEEE} Transactions on Circuits and Systems---Part {II}: Express Briefs = {IEEE} Trans. Circuits Syst. {II}
{IEEE} Transactions on Circuits and Systems---Part {I}: Fundamental Theory and Applications = {IEEE} Trans. Circuits Syst. {I}
{IEEE} Transactions on Circuits and Systems---Part {I}: Regular Papers = {IEEE} Trans. Circuits Syst. {I}
{IEEE} Transactions on Cloud Computing = {IEEE} Trans. on Cloud Comput.
{IEEE} Transactions on Cognitive Communications and Networking = {IEEE} Trans. on Cogn. Commun. Netw.
{IEEE} Transactions on Cognitive and Developmental Systems = {IEEE} Trans. Cogn. Develop. Syst.
{IEEE} Transactions on Communication Technology = {IEEE} Trans. Commun. Technol.
{IEEE} Transactions on Communications = {IEEE} Trans. Commun.
{IEEE} Transactions on Component Parts = {IEEE} Trans. Compon. Parts
{IEEE} Transactions on Components and Packaging Technologies = {IEEE} Trans. Compon. Packag. Technol.
{IEEE} Transactions on Components and Packaging Technology = {IEEE} Trans. Compon. Packag. Technol.
{IEEE} Transactions on Components, Hybrids and Manufacturing Technology = {IEEE} Trans. Compon., Hybrids, Manuf. Technol.
{IEEE} Transactions on Components, Packaging and Manufacturing Technology = {IEEE} Trans. Compon. Packag. Manuf. Technol.
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {A} = {IEEE} Trans. Compon., Packag., Manuf. Technol. {A}
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {B}: Advanced Packaging = {IEEE} Trans. Compon., Packag., Manuf. Technol. {B}
{IEEE} Transactions on Components, Packaging and Manufacturing Technology---Part {C}: Manufacturing = {IEEE} Trans. Compon., Packag., Manuf. Technol. {C}
{IEEE} Transactions on Computational Intelligence and {AI} in Games = {IEEE} Trans. Comput. Intell. {AI} in Games
{IEEE} Transactions on Computational Social Systems = {IEEE} Trans. Comput. Social Syst.
{IEEE} Transactions on Computer-Aided Design of Integrated Circuits and Systems = {IEEE} Trans. Comput.-Aided Design Integr. Circuits Syst.
{IEEE} Transactions on Computers = {IEEE} Trans. Comput.
{IEEE} Transactions on Consumer Electronics = {IEEE} Trans. Consum. Electron.
{IEEE} Transactions on Control Systems Technology = {IEEE} Trans. Control Syst. Technol.
{IEEE} Transactions on Control of Network Systems = {IEEE} Trans. Control Netw. Syst.
{IEEE} Transactions on Cybernetics = {IEEE} Trans. Cybern.
{IEEE} Transactions on Dependable and Secure Computing = {IEEE} Trans. Depend. Sec. Comput.
{IEEE} Transactions on Device and Materials Reliability = {IEEE} Trans. Device Mater. Rel.
{IEEE} Transactions on Dielectrics and Electrical Insulation = {IEEE} Trans. Dielectr. Electr. Insul.
{IEEE} Transactions on Education = {IEEE} Trans. Educ.
{IEEE} Transactions on Electrical Insulation = {IEEE} Trans. Electr. Insul.
{IEEE} Transactions on Electromagnetic Compatibility = {IEEE} Trans. Electromagn. Compat.
{IEEE} Transactions on Electron Devices = {IEEE} Trans. Electron Devices
{IEEE} Transactions on Electronic Computers = {IEEE} Trans. Electron. Comput.
{IEEE} Transactions on Electronics Packaging Manufacturing = {IEEE} Trans. Electron. Packag. Manuf.
{IEEE} Transactions on Emerging Topics in Computing = {IEEE} Trans. Emerg. Topics Comput.
{IEEE} Transactions on Emerging and Selected Topics in Circuits and Systems = {IEEE} Trans. Emerg. Sel. Topics Circuits Syst.
{IEEE} Transactions on Emerging and Selected Topics in Power Electronics = {IEEE} Trans. Emerg. Sel. Topics Power Electron.
{IEEE} Transactions on Energy Conversion = {IEEE} Trans. Energy Convers.
{IEEE} Transactions on Engineering Management = {IEEE} Trans. Eng. Manag.
{IEEE} Transactions on Engineering Writing and Speech = {IEEE} Trans. Eng. Writing Speech
{IEEE} Transactions on Evolutionary Computation = {IEEE} Trans. Evol. Comput.
{IEEE} Transactions on Fuzzy Systems = {IEEE} Trans. Fuzzy Syst.
{IEEE} Transactions on Geoscience Electronics = {IEEE} Trans. Geosci. Electron.
{IEEE} Transactions on Geoscience and Remote Sensing = {IEEE} Trans. Geosci. Remote Sens.
{IEEE} Transactions on Haptics = {IEEE} Trans. Haptics
{IEEE} Transactions on Human Factors in Electronics = {IEEE} Trans. Hum. Factors Electron.
{IEEE} Transactions on Human-Machine Systems = {IEEE} Trans. Human-Mach. Syst.
{IEEE} Transactions on Image Processing = {IEEE} Trans. Image Process.
{IEEE} Transactions on Industrial Electronics = {IEEE} Trans. Ind. Electron.
{IEEE} Transactions on Industrial Electronics and Control Instrumentation = {IEEE} Trans. Ind. Electron. Contr. Instrum.
{IEEE} Transactions on Industrial Informatics = {IEEE} Trans. Ind. Informat.
{IEEE} Transactions on Industry Applications = {IEEE} Trans. Ind. Appl.
{IEEE} Transactions on Industry and General Applications = {IEEE} Trans. Ind. Gen. Appl.
{IEEE} Transactions on Information Forensics and Security = {IEEE} Trans. Inf. Forensics Security
{IEEE} Transactions on Information Technology in Biomedicine = {IEEE} Trans. Inf. Technol. Biomed.
{IEEE} Transactions on Information Theory = {IEEE} Trans. Inf. Theory
{IEEE} Transactions on Instrumentation and Measurement = {IEEE} Trans. Instrum. Meas.
{IEEE} Transactions on Intelligent Transportation Systems = {IEEE} Trans. Intell. Transp. Syst.
{IEEE} Transactions on Intelligent Vehicles = {IEEE} Trans. Intell. Veh.
{IEEE} Transactions on Knowledge and Data Engineering = {IEEE} Trans. Knowl. Data Eng.
{IEEE} Transactions on Learning Technologies = {IEEE} Trans. Learn. Technol.
{IEEE} Transactions on Magnetics = {IEEE} Trans. Magn.
{IEEE} Transactions on Man-Machine Systems = {IEEE} Trans. Man-Mach. Syst.
{IEEE} Transactions on Manufacturing Technology = {IEEE} Trans. Manuf. Technol.
{IEEE} Transactions on Medical Electronics = {IEEE} Trans. Med. Electron.
{IEEE} Transactions on Medical Imaging = {IEEE} Trans. Med. Imag.
{IEEE} Transactions on Microwave Theory and Techniques = {IEEE} Trans. Microw. Theory Techn.
{IEEE} Transactions on Military Electronics = {IEEE} Trans. Mil. Electron.
{IEEE} Transactions on Mobile Computing = {IEEE} Trans. Mobile Comput.
{IEEE} Transactions on Molecular, Biological and Multi-Scale Communications = {IEEE} Trans. Mol. Biol. Multi-Scale Commun.
{IEEE} Transactions on Multi-Scale Computing Systems = {IEEE} Trans. Multi-Scale Comput. Syst.
{IEEE} Transactions on Multimedia = {IEEE} Trans. Multimedia
{IEEE} Transactions on NanoBioscience = {IEEE} Trans. Nanobiosci.
{IEEE} Transactions on Nanotechnology = {IEEE} Trans. Nanotechnol.
{IEEE} Transactions on Network Science and Engineering = {IEEE} Trans. Netw. Sci. Eng.
{IEEE} Transactions on Network and Service Management = {IEEE} Trans. Netw. Service Manag.
{IEEE} Transactions on Neural Networks = {IEEE} Trans. Neural Netw.
{IEEE} Transactions on Neural Networks and Learning Systems = {IEEE} Trans. Neural Netw. Learn. Syst.
{IEEE} Transactions on Neural Systems and Rehabilitation Engineering = {IEEE} Trans. Neural Syst. Rehabil. Eng.
{IEEE} Transactions on Nuclear Science = {IEEE} Trans. Nucl. Sci.
{IEEE} Transactions on Parallel and Distributed Systems = {IEEE} Trans. Parallel Distrib. Syst.
{IEEE} Transactions on Parts, Hybrids and Packaging = {IEEE} Trans. Parts, Hybrids, Packag.
{IEEE} Transactions on Parts, Materials and Packaging = {IEEE} Trans. Parts, Mater., Packag.
{IEEE} Transactions on Pattern Analysis and Machine Intelligence = {IEEE} Trans. Pattern Anal. Mach. Intell.
{IEEE} Transactions on Plasma Science = {IEEE} Trans. Plasma Sci.
{IEEE} Transactions on Power Apparatus and Systems = {IEEE} Trans. Power App. Syst.
{IEEE} Transactions on Power Delivery = {IEEE} Trans. Power Del.
{IEEE} Transactions on Power Electronics = {IEEE} Trans. Power Electron.
{IEEE} Transactions on Power Systems = {IEEE} Trans. Power Syst.
{IEEE} Transactions on Professional Communication = {IEEE} Trans. Prof. Commun.
{IEEE} Transactions on Radio Frequency Interference = {IEEE} Trans. Radio Freq. Interference
{IEEE} Transactions on Rehabilitation Engineering = {IEEE} Trans. Rehabil. Eng.
{IEEE} Transactions on Reliability = {IEEE} Trans. Rel.
{IEEE} Transactions on Robotics = {IEEE} Trans. Robot.
{IEEE} Transactions on Robotics and Automation = {IEEE} Trans. Robot. Autom.
{IEEE} Transactions on Semiconductor Manufacturing = {IEEE} Trans. Semicond. Manuf.
{IEEE} Transactions on Services Computing = {IEEE} Trans. Serv. Comput.
{IEEE} Transactions on Signal Processing = {IEEE} Trans. Signal Process.
{IEEE} Transactions on Signal and Information Processing over Networks = {IEEE} Trans. Signal Inf. Process. Netw.
{IEEE} Transactions on Smart Grid = {IEEE} Trans. Smart Grid
{IEEE} Transactions on Software Engineering = {IEEE} Trans. Softw. Eng.
{IEEE} Transactions on Sonics and Ultrasonics = {IEEE} Trans. Sonics Ultrason.
{IEEE} Transactions on Speech and Audio Processing = {IEEE} Trans. Speech Audio Process.
{IEEE} Transactions on Sustainable Energy = {IEEE} Trans. Sustain. Energy
{IEEE} Transactions on Systems Science and Cybernetics = {IEEE} Trans. Syst. Sci. Cybern.
{IEEE} Transactions on Systems, Man, and Cybernetics = {IEEE} Trans. Syst., Man, Cybern.
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {A}: Systems and Humans = {IEEE} Trans. Syst., Man, Cybern. {A}
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {B}: Cybernetics = {IEEE} Trans. Syst., Man, Cybern. {B}
{IEEE} Transactions on Systems, Man, and Cybernetics---Part {C}: Applications and Reviews = {IEEE} Trans. Syst., Man, Cybern. {C}
{IEEE} Transactions on Systems, Man, and Cybernetics: Systems = {IEEE} Trans. Syst., Man, Cybern., Syst.
{IEEE} Transactions on Terahertz Science and Technology = {IEEE} Trans. {THz} Sci. Technol.
{IEEE} Transactions on Transportation Electrification = {IEEE} Trans. Transport. Electrific.
{IEEE} Transactions on Ultrasonics Engineering = {IEEE} Trans. Ultrason. Eng.
{IEEE} Transactions on Ultrasonics, Ferroelectrics, and Frequency Control = {IEEE} Trans. Ultrason., Ferroelectr., Freq. Control
{IEEE} Transactions on Vehicular Communications = {IEEE} Trans. Veh. Commun.
{IEEE} Transactions on Vehicular Technology = {IEEE} Trans. Veh. Technol.
{IEEE} Transactions on Very Large Scale Integration ({VLSI}) Systems = {IEEE} Trans. {VLSI} Syst.
{IEEE} Transactions on Visualization and Computer Graphics = {IEEE} Trans. Vis. Comput. Graphics
{IEEE} Transactions on Wireless Communications = {IEEE} Trans. Wireless Commun.
{IEEE} Translation Journal on Magnetics in Japan = {IEEE} Transl. J. Magn. Jpn.
{IEEE} Vehicular Technology Magazine = {IEEE} Veh. Technol. Mag.
{IEEE} Wireless Communications = {IEEE} Wireless Commun.
{IEEE} Wireless Communications Letters = {IEEE} Wireless Commun. Lett.
{IEEE} {ASSP} Magazine = {IEEE} {ASSP} Mag.
{IEEE} {IT} Professional = {IEEE} {IT} Prof.
{IEEE} {RFIC} Journal = {IEEE} {RFIC} J.
{IEEE} {RFID} Journal = {IEEE} {RFID} J.
% None IEEE
Journal of Machine Learning Research = J. Machine Learning Research
Proceedings of the national academy of sciences = Nat'l Academy of Sciences
International Conference on Machine Learning = Proc. Int'l Conf. Machine Learning
ACM Transactions on Information Systems = ACM Trans. Information Systems

